Q-EEGNet: an Energy-Efficient 8-bit Quantized Parallel EEGNet Implementation for Edge Motor-Imagery Brain--Machine Interfaces

Motor-Imagery Brain--Machine Interfaces (MI-BMIs)promise direct and accessible communication between human brains and machines by analyzing brain activities recorded with Electroencephalography (EEG). Latency, reliability, and privacy constraints make it unsuitable to offload the computation to the cloud. Practical use cases demand a wearable, battery-operated device with low average power consumption for long-term use. Recently, sophisticated algorithms, in particular deep learning models, have emerged for classifying EEG signals. While reaching outstanding accuracy, these models often exceed the limitations of edge devices due to their memory and computational requirements. In this paper, we demonstrate algorithmic and implementation optimizations for EEGNET, a compact Convolutional Neural Network (CNN) suitable for many BMI paradigms. We quantize weights and activations to 8-bit fixed-point with a negligible accuracy loss of 0.4% on 4-class MI, and present an energy-efficient hardware-aware implementation on the Mr.Wolf parallel ultra-low power (PULP) System-on-Chip (SoC) by utilizing its custom RISC-V ISA extensions and 8-core compute cluster. With our proposed optimization steps, we can obtain an overall speedup of 64x and a reduction of up to 85% in memory footprint with respect to a single-core layer-wise baseline implementation. Our implementation takes only 5.82 ms and consumes 0.627 mJ per inference. With 21.0GMAC/s/W, it is 256x more energy-efficient than an EEGNET implementation on an ARM Cortex-M7 (0.082GMAC/s/W).

==> measurements/training_S5.csv <==
epoch,num_trials,train_loss,train_metric,learning_rate,valid_loss,valid_metric,INQ/fraction
0,60,1.403850442171097,0.24592875416080157,0.0010000000474974513,1.386382919549942,0.2545289846758047,0.0
1,60,1.3877918938795726,0.27169211283326156,0.0010000000474974513,1.3860623200734459,0.2578502394258976,0.0
2,60,1.3787624994913732,0.28473282332221655,0.0010000000474974513,1.3858092745145163,0.25863526463508607,0.0
3,60,1.3718377610047658,0.29809160307049737,0.0010000000474974513,1.3855265140533448,0.2614130424956481,0.0
4,60,1.3622782071431478,0.31838422392805427,0.0010000000474974513,1.3851492663224538,0.2661231863001981,0.0
5,60,1.3575837333997092,0.32856234014034263,0.0010000000474974513,1.3846363385518392,0.27047101308902105,0.0
6,60,1.3454653859138488,0.3472646296024322,0.0010000000474974513,1.3839405020078024,0.2726449256141981,0.0
7,60,1.3333937307198842,0.3704198474685351,0.0010000000474974513,1.3830266316731776,0.2809178729852041,0.0
8,60,1.3271980146567028,0.37188295076290767,0.0010000000474974513,1.3818420052528382,0.29112318605184556,0.0
9,60,1.3147643188635507,0.3948473279674848,0.0010000000474974513,1.380416786670685,0.3012077271938324,0.0
10,60,1.3020198643207546,0.4132315531373024,0.0010000000474974513,1.3786689639091492,0.31352656831343967,0.0
11,60,1.2850291411081949,0.4302798961599667,0.0010000000474974513,1.3764860073725382,0.3256038631002108,0.0
12,60,1.2772203187147781,0.4323791335026423,0.0010000000474974513,1.3737537284692123,0.3379227057099342,0.0
13,60,1.2622488896052042,0.45407124708096186,0.0010000000474974513,1.370577045281728,0.3585144932071369,0.0
14,60,1.2453048626581829,0.4581424926718076,0.0010000000474974513,1.3668431540330253,0.3688405791918437,0.0
15,60,1.2377444644769033,0.4650127207239469,0.0010000000474974513,1.3628233671188354,0.38278985520203906,0.0
16,60,1.2148749987284342,0.4857506369551023,0.0010000000474974513,1.3576852222283682,0.39945652335882187,0.0
17,60,1.1978958805402125,0.49662849654754004,0.0010000000474974513,1.3519655783971152,0.40736714998881024,0.0
18,60,1.1859832644462585,0.5096692120035488,0.0010000000474974513,1.3456964492797852,0.41829710056384406,0.0
19,60,1.1597907702128087,0.5225826958815258,0.0010000000474974513,1.338201783100764,0.43061593969662987,0.0
20,60,1.1537650366624195,0.5283078884085017,0.0010000000474974513,1.3300729632377621,0.44287439485390984,0.0
21,60,1.1360959659020105,0.5363867680231728,0.0010000000474974513,1.321802173058192,0.45410627822081245,0.0
22,60,1.112798488140106,0.5462468201915424,0.0010000000474974513,1.3122480471928912,0.4610507224996885,0.0
23,60,1.1005393058061599,0.5546437670787178,0.0010000000474974513,1.302731422583262,0.46859903236230216,0.0
24,60,1.0882000694672267,0.5626590371131895,0.0010000000474974513,1.2923621575037643,0.47210144499937695,0.0
25,60,1.0659599721431734,0.5791984702150026,0.0010000000474974513,1.2812980294227598,0.48429951320091885,0.0
26,60,1.05397828022639,0.5776717563470205,0.0010000000474974513,1.2697884062925973,0.4935990293820699,0.0
27,60,1.038962018489837,0.5854961847265562,0.0010000000474974513,1.2579304933547975,0.4995169033606847,0.0
28,60,1.0257894287506744,0.5934478292862576,0.0010000000474974513,1.245104577143987,0.5082729414105414,0.0
29,60,1.0047265489896142,0.6056615769863131,0.0010000000474974513,1.233216591676076,0.5132850199937821,0.0
30,60,0.9977324614922206,0.6080788791179655,0.0010000000474974513,1.2210703074932099,0.5184782539804778,0.0
31,60,0.9919585118691123,0.6068066095312435,0.0010000000474974513,1.2077797055244446,0.525543471177419,0.0
32,60,0.9664921641349793,0.6227099239826203,0.0010000000474974513,1.1949837386608129,0.5283816347519557,0.0
33,60,0.9529115855693817,0.6313613226016361,0.0010000000474974513,1.1812573015689845,0.5346618269880611,0.0
34,60,0.9427003631989161,0.6326335847377778,0.0010000000474974513,1.1677722314993546,0.5461352566878,0.0
35,60,0.936782502134641,0.6340966900189717,0.0010000000474974513,1.1549459020296733,0.5527777711550396,0.0
36,60,0.9234282861153285,0.63810432155927,0.0010000000474974513,1.1438499689102177,0.553140087425709,0.0
37,60,0.9063330928484599,0.6466921120882034,0.0010000000474974513,1.130811733007431,0.5582125519712767,0.0
38,60,0.9220622450113296,0.6372137367725372,0.0010000000474974513,1.1187542617321014,0.5627415388822555,0.0
39,60,0.9092159708340962,0.6463104297717412,0.0010000000474974513,1.1081573436657588,0.5616545796394348,0.0
40,60,0.869777770837148,0.6659669210513431,0.0010000000474974513,1.0944841782251988,0.5674516836802165,0.0
41,60,0.8765178422133127,0.665139952301979,0.0010000000474974513,1.0833832323551176,0.5693840503692625,0.0
42,60,0.8647560854752858,0.6640585233767827,0.0010000000474974513,1.0721000572045651,0.5797705223162969,0.0
43,60,0.8468040188153585,0.6768447826306023,0.0010000000474974513,1.0622710376977922,0.5816425025463104,0.0
44,60,0.837157420317332,0.6789440194765727,0.0010000000474974513,1.052072697877884,0.5844202816486361,0.0
45,60,0.8395909041166305,0.6768447816371918,0.0010000000474974513,1.0420069376627605,0.589673907558123,0.0
46,60,0.8210435797770818,0.6874681929747265,0.0010000000474974513,1.0328107138474782,0.5980676273504891,0.0
47,60,0.8268325636784236,0.6846055964628855,0.0010000000474974513,1.0237034400304157,0.5996376762787501,0.0
48,60,0.8155744244654973,0.690521627664566,0.0010000000474974513,1.0145174761613207,0.5984903325637182,0.0
49,60,0.7891231030225754,0.7036895632743838,0.0010000000474974513,1.004986477891604,0.6047101388374964,0.0
50,60,0.7908706744511922,0.7026717493931453,0.0010000000474974513,0.9962119440237681,0.6105676273504891,0.0
51,60,0.7915030767520269,0.6977099200089772,0.0010000000474974513,0.9839378068844478,0.6190821260213852,0.0
52,60,0.7926189164320628,0.6918575048446656,0.0010000000474974513,0.9776863197485606,0.6182971020539602,0.0
53,60,0.7671072681744893,0.7108142465353012,0.0010000000474974513,0.9717657168706259,0.6199879268805186,0.0
54,60,0.7776010423898697,0.7044529249270757,0.0010000000474974513,0.9637751231590906,0.6209541042645772,0.0
55,60,0.7713942219813666,0.7068066159884137,0.0010000000474974513,0.9545285979906718,0.6298913061618805,0.0
56,60,0.7511611610651017,0.7141221364339194,0.0010000000474974513,0.9499576340119044,0.627717394630114,0.0
57,60,0.7347842216491699,0.7223282426595687,0.0010000000474974513,0.9488443652788798,0.6250000039736429,0.0
58,60,0.738678507010142,0.7190839658180873,0.0010000000474974513,0.9400832086801529,0.6285024166107179,0.0
59,60,0.7332948933045069,0.7229643742243449,0.0010000000474974513,0.9317052096128464,0.6348429987827937,0.0
60,60,0.7423670798540115,0.7174936344226202,0.0010000000474974513,0.9293070554733276,0.6332729528347651,0.0
61,60,0.7221835245688756,0.7302798986434936,0.0010000000474974513,0.9240249226490657,0.6321859965721767,0.0
62,60,0.7192935178677242,0.7265267113844552,0.0010000000474974513,0.9181305835644404,0.6349033882220588,0.0
63,60,0.7031729718049368,0.737404582897822,0.0010000000474974513,0.9136035243670145,0.637500007947286,0.0
64,60,0.6947488784790039,0.7394402037064235,0.0010000000474974513,0.9087302347024282,0.6425724714994431,0.0
65,60,0.6936814804871877,0.7384223947922389,0.0010000000474974513,0.9046376566092174,0.6452898641427358,0.0
66,60,0.691590036948522,0.7381043255329132,0.0010000000474974513,0.9009576727946599,0.6449879338343938,0.0
67,60,0.6838812361160914,0.7423027962446213,0.0010000000474974513,0.8982039332389832,0.6452294796705244,0.0
68,60,0.6759484877189,0.7483460595210393,0.0010000000474974513,0.8977123041947682,0.6450483193000157,0.0
69,60,0.6672301501035689,0.7495547105868657,0.0010000000474974513,0.8901110182205836,0.6500000109275182,0.0
70,60,0.6702488164107004,0.7520356218020121,0.0010000000474974513,0.8883444398641587,0.652173924446106,0.0
71,60,0.6665996581315994,0.7490458011627197,0.0010000000474974513,0.8867592811584473,0.6501811712980273,0.0
72,60,0.6484040458997088,0.7581424941619237,0.0010000000474974513,0.8838851084311803,0.6495773037274678,0.0
73,60,0.6554473926623664,0.7564249366521836,0.0010000000474974513,0.8797044078509013,0.6532608817021052,0.0
74,60,0.6602315038442612,0.75286259551843,0.0010000000474974513,0.874997275074323,0.6541666785875955,0.0
75,60,0.6601189593474073,0.7530534386634825,0.0010000000474974513,0.8748767415682475,0.652173924446106,0.0
76,60,0.6228046427170436,0.7698473264773686,0.0010000000474974513,0.8751694589853287,0.6535024275382358,0.0
77,60,0.6391989419857661,0.7601145009199778,0.0010000000474974513,0.8675993174314499,0.6599637856086095,0.0
78,60,0.6231536507606507,0.7700381656487783,0.0010000000474974513,0.8641218036413193,0.6580314129590988,0.0
79,60,0.6367026388645172,0.7641857484976451,0.0010000000474974513,0.8643488228321076,0.6593599160512286,0.0
80,60,0.623731737335523,0.7695928742488225,0.0010000000474974513,0.859469336271286,0.6600241680939992,0.0
81,60,0.6234688351551692,0.7681933820247651,0.0010000000474974513,0.8618438303470611,0.6603864868481956,0.0
82,60,0.6204007397095365,0.7682569970687231,0.0010000000474974513,0.8616317888100942,0.6601449410120648,0.0
83,60,0.6112339655558269,0.7749999970197677,0.0010000000474974513,0.8574011971553167,0.6617149869600932,0.0
84,60,0.5993128572901091,0.7794529229402543,0.0010000000474974513,0.8565318902333577,0.6614734411239624,0.0
85,60,0.6020985076824825,0.7707379142443339,0.0010000000474974513,0.8523972084124883,0.6666666805744172,0.0
86,60,0.6029225289821623,0.7750000009934106,0.0010000000474974513,0.854656853278478,0.6657608846823374,0.0
87,60,0.6053584764401115,0.7777989824612935,0.0010000000474974513,0.8545238892237346,0.6634058097998298,0.0
88,60,0.5956178178389865,0.7770992428064346,0.0010000000474974513,0.8489827861388525,0.6657608856757482,0.0
89,60,0.5930214539170264,0.7794529318809509,0.0010000000474974513,0.8495689630508423,0.6659420430660248,0.0
90,60,0.5747681895891827,0.7898854931195576,0.0010000000474974513,0.8456268350283305,0.6687802076339722,0.0
91,60,0.5681674172480898,0.7877862592538197,0.0010000000474974513,0.8420450727144877,0.6710748940706251,0.0
92,60,0.5741395225127539,0.7838422387838364,0.0010000000474974513,0.841507284839948,0.671678759654363,0.0
93,60,0.5794225975871089,0.7818702310323715,0.0010000000474974513,0.8435245911280315,0.6698067794243495,0.0
94,60,0.5789501508076987,0.7804707368214925,0.0010000000474974513,0.8414084762334824,0.6693236877520878,0.0
95,60,0.5764930884043377,0.7857506384452184,0.0010000000474974513,0.8427535305420558,0.6664855202039082,0.0
96,60,0.5543474256992333,0.7940839737653732,0.0010000000474974513,0.8442783772945404,0.6667270710070927,0.0
97,60,0.541785843670368,0.795928755402565,0.0010000000474974513,0.842459632953008,0.6666666825612385,0.0
98,60,0.5663048441211382,0.7856870253880819,0.0010000000474974513,0.8382357348998387,0.6678744127353031,0.0
99,60,0.5736005559563637,0.7852417260408402,0.0010000000474974513,0.8366755803426107,0.6719806919495265,0.0
100,60,0.5592455089092253,0.7937022934357325,0.0010000000474974513,0.8397916257381439,0.6705918023983638,0.0
101,60,0.5408120398720105,0.7935114532709122,0.0010000000474974513,0.8367641975482305,0.6710145095984141,0.0
102,60,0.541362286110719,0.7982188284397125,0.0010000000474974513,0.8368449926376342,0.6702898710966108,0.0
103,60,0.5391326755285265,0.7956743021806082,0.0010000000474974513,0.8371070285638174,0.6728260993957519,0.0
104,60,0.5424218505620954,0.7993002573649088,0.0010000000474974513,0.8418884565432866,0.668961368004481,0.0
105,60,0.5409780253966651,0.7999999990065892,0.0010000000474974513,0.8333514004945755,0.6706521908442179,0.0
106,60,0.5355760807792348,0.7979007661342621,0.0010000000474974513,0.8281119287014007,0.6749396314223605,0.0
107,60,0.5344005475441616,0.8003180712461472,0.0010000000474974513,0.8355323622624079,0.6713768283526103,0.0
108,60,0.5324821665883065,0.8018447836240132,0.0010000000474974513,0.8359718849261601,0.6714976012706757,0.0
109,60,0.504764703909556,0.8144401997327805,0.0010000000474974513,0.8363664001226425,0.6724637836217878,0.0
110,60,0.5467739398280782,0.7995547076066335,0.0010000000474974513,0.8323467880487442,0.6748188545306524,0.0
111,60,0.5219840203722315,0.8043257007996242,0.0010000000474974513,0.8271038999160131,0.6759058117866517,0.0
112,60,0.5256448040405911,0.8051526715358098,0.0010000000474974513,0.8305893182754517,0.6782004982233047,0.0
113,60,0.49146254658699035,0.8188931316137313,0.0010000000474974513,0.830301554997762,0.6785628169775009,0.0
114,60,0.4993401785691579,0.8155216296513875,0.0010000000474974513,0.8294390320777894,0.677596631646156,0.0
115,60,0.5275282248854637,0.8036895672480265,0.0010000000474974513,0.8329556663831075,0.6774154752492905,0.0
116,60,0.5171484594543776,0.8059796452522278,0.0010000000474974513,0.8371328135331473,0.6719806909561157,0.0
117,60,0.4886077140768369,0.8200381726026535,0.0010000000474974513,0.8303691228230794,0.6756642669439316,0.0
118,60,0.4892972330252329,0.8195292641719182,0.0010000000474974513,0.8297697126865387,0.6768116086721421,0.0
119,60,0.5156853069861731,0.8100508928298951,0.0010000000474974513,0.82452292740345,0.6801932523647944,0.0
120,60,0.46603494336207707,0.8259541998306911,0.0010000000474974513,0.8287713239590327,0.6756642679373424,0.0
121,60,0.5052379031976065,0.8112595409154892,0.0010000000474974513,0.8278361807266871,0.6774154742558797,0.0
122,60,0.5005940655867258,0.8160941501458486,0.0010000000474974513,0.8267306754986445,0.6766304522752762,0.0
123,60,0.48820554167032243,0.818320612112681,0.0010000000474974513,0.8279371698697408,0.6798913200696309,0.0
124,60,0.4890828639268875,0.8195292631785075,0.0010000000474974513,0.8240058700243632,0.6827898701032002,0.0
125,60,0.4846458092331886,0.820737914244334,0.0010000000474974513,0.8271780192852021,0.6791666825612386,0.0
126,60,0.48337257901827496,0.8203562339146931,0.0010000000474974513,0.8359007984399796,0.6739130606253941,0.0
127,60,0.47502837429443995,0.8251908451318741,0.0010000000474974513,0.8343354731798172,0.6762681315342586,0.0
128,60,0.4763940304517746,0.8234096705913544,0.0010000000474974513,0.8371287147204082,0.676147359609604,0.0
129,60,0.4901504119237264,0.8183206131060918,0.0010000000474974513,0.8285053004821141,0.6801328659057617,0.0
130,60,0.4907346432407697,0.8190203547477722,0.0010000000474974513,0.8212261527776719,0.6838768263657887,0.0
131,60,0.4919195234775543,0.8178117056687673,0.0010000000474974513,0.8258122394482295,0.6795893877744674,0.0
132,60,0.46486308226982753,0.827608143289884,0.0010000000474974513,0.8293173174063365,0.6795893877744674,0.0
133,60,0.47267769028743106,0.8255089044570922,0.0010000000474974513,0.8284022907416025,0.6815821419159572,0.0
134,60,0.45185007005929945,0.8341603090365728,0.0010000000474974513,0.8246577680110931,0.682548322280248,0.0
135,60,0.45228468378384906,0.8304071287314098,0.0010000000474974513,0.8232874721288681,0.6842391461133956,0.0
136,60,0.4638617883125941,0.829134859641393,0.0010000000474974513,0.8299514949321747,0.6801932533582052,0.0
137,60,0.5079191366831463,0.8080152690410614,0.0010000000474974513,0.8300698280334473,0.6801328659057617,0.0
138,60,0.4490031997362773,0.834605598449707,0.0010000000474974513,0.8323731114466985,0.6797705461581548,0.0
139,60,0.440905853609244,0.8397582709789276,0.0010000000474974513,0.8303749154011408,0.6751207888126375,0.0
140,60,0.45568063159783684,0.8323791325092316,0.0010000000474974513,0.8273770103851954,0.6766304512818654,0.0
141,60,0.46199628015359245,0.8298982203006744,0.0010000000474974513,0.8275859008232752,0.6818236867586773,0.0
142,60,0.45532063295443853,0.8350508908430735,0.0010000000474974513,0.827143504222234,0.682306778430939,0.0
143,60,0.44033836921056113,0.837213741739591,0.0010000000474974513,0.8288406749566396,0.6823671638965607,0.0
144,60,0.46318288495143256,0.8246183226505915,0.0010000000474974513,0.8322783797979355,0.6790459076563515,0.0
145,60,0.46135382453600565,0.8278625935316086,0.0010000000474974513,0.8275803287823995,0.6820652325948079,0.0
146,60,0.44720271130402883,0.8335877895355225,0.0010000000474974513,0.8339726855357488,0.6798309336105982,0.0
147,60,0.4311381161212921,0.8407124688227972,0.0010000000474974513,0.8352985282739004,0.6779589513937634,0.0
148,60,0.45375522375106814,0.8346692115068436,0.0010000000474974513,0.8310961812734604,0.6787439753611882,0.0
149,60,0.435032698015372,0.8412849853436152,0.0010000000474974513,0.8329124530156453,0.6821860045194625,0.0
150,60,0.4359402691324552,0.8387404610713323,0.0010000000474974513,0.8325419108072917,0.6830918023983635,0.0
151,60,0.4359819024801254,0.8417938987414042,0.0010000000474974513,0.8250823030869167,0.6832125763098399,0.0
152,60,0.43359305560588834,0.8389949132998784,0.0010000000474974513,0.8279398004213969,0.6819444596767426,0.0
153,60,0.4377260237932205,0.8367048343022664,0.0010000000474974513,0.8325742890437444,0.680917888879776,0.0
154,60,0.4168162311116854,0.84510178565979,0.0010000000474974513,0.8355368435382843,0.6818840722242989,0.0
155,60,0.41528104841709135,0.8498091628154119,0.0010000000474974513,0.8352963815132777,0.6785628159840902,0.0
156,60,0.4272720019022624,0.8416030526161193,0.0010000000474974513,0.8381916552782058,0.6754831065734227,0.0
157,60,0.42918359984954196,0.841793895761172,0.0010000000474974513,0.8416924734910329,0.6769323825836182,0.0
158,60,0.43978046576182045,0.8344147602717081,0.0010000000474974513,0.8386418173710505,0.677958952387174,0.0
159,60,0.4283786212404569,0.8386768450339636,0.0010000000474974513,0.8342022766669591,0.6790459076563516,0.0
160,60,0.4203723415732384,0.8440203567345937,0.0010000000474974513,0.8382652878761292,0.6795893867810567,0.0
161,60,0.4260221684972445,0.8436386744181316,0.0010000000474974513,0.8389061818520228,0.6777777940034865,0.0
162,60,0.4027653783559799,0.8504452963670095,0.0010000000474974513,0.8377959678570429,0.6787439753611884,0.0
163,60,0.40940825740496317,0.8475190897782644,0.0010000000474974513,0.8344264845053354,0.6817029148340226,0.0
164,60,0.4134007821480433,0.8453562388817469,0.0010000000474974513,0.8321996649106344,0.6815821409225463,0.0
165,60,0.40599734683831534,0.8487277338902156,0.0010000000474974513,0.8324219177166621,0.6829106440146764,0.0
166,60,0.42620548059542973,0.8431297769149144,0.0010000000474974513,0.8342411855856577,0.6832729627688726,0.0
167,60,0.4062292327483495,0.850508909424146,0.0010000000474974513,0.8354982733726501,0.679106296102206,0.0
168,60,0.4057762955625852,0.8512086530526479,0.0010000000474974513,0.8351778646310171,0.6821860055128733,0.0
169,60,0.40446179211139677,0.8508905827999115,0.0010000000474974513,0.8323344926039378,0.6823067794243495,0.0
170,60,0.4055410395065943,0.8510178158680598,0.0010000000474974513,0.830115818977356,0.684239145119985,0.0
171,60,0.4125213806827863,0.8488549639781316,0.0010000000474974513,0.832486379146576,0.6853261003891628,0.0
172,60,0.3908226768175761,0.8545801530281703,0.0010000000474974513,0.8372035314639409,0.6840579847494762,0.0
173,60,0.4005936895807584,0.8555343528588613,0.0010000000474974513,0.8395297080278397,0.6836352785428365,0.0
174,60,0.41185908814271294,0.8451017796993255,0.0010000000474974513,0.8387344300746917,0.6822463929653168,0.0
175,60,0.3891498183210691,0.8571246872345607,0.0010000000474974513,0.8317858209212621,0.6874396274487178,0.0
176,60,0.3881949777404467,0.8565521677335103,0.0010000000474974513,0.831747712691625,0.6873188545306526,0.0
177,60,0.390873384475708,0.8568066189686457,0.0010000000474974513,0.8415986359119415,0.6829106420278549,0.0
178,60,0.3689630771676699,0.8623409698406855,0.0010000000474974513,0.8379035055637359,0.6849637826283774,0.0
179,60,0.3885196417570114,0.8536895692348481,0.0010000000474974513,0.8316841393709182,0.6911232014497121,0.0
180,60,0.3910173445940018,0.8561068703730901,0.0010000000474974513,0.8319331745306651,0.6882850378751755,0.0
181,60,0.3878789777557055,0.8553435156742731,0.0010000000474974513,0.8381862044334412,0.6841183731953303,0.0
182,60,0.3854528804620107,0.8585241744915645,0.0010000000474974513,0.8393033444881439,0.683031415939331,0.0
183,60,0.3814143513639768,0.8633587827285131,0.0010000000474974513,0.8402387509743373,0.6829106430212657,0.0
184,60,0.40169678777456286,0.8529898216327031,0.0010000000474974513,0.8416898916165034,0.682608711719513,0.0
185,60,0.388784870505333,0.8572519103686015,0.0010000000474974513,0.8444159100453059,0.6839975992838542,0.0
186,60,0.39614513218402864,0.8522900809844335,0.0010000000474974513,0.843235566218694,0.6821860045194625,0.0
187,60,0.3884587680300077,0.855089063445727,0.0010000000474974513,0.8452935298283895,0.6810990492502851,0.0
188,60,0.4005865683158239,0.8519720117251078,0.0010000000474974513,0.843191663424174,0.6815821409225464,0.0
189,60,0.380185005068779,0.8552162885665894,0.0010000000474974513,0.843949713309606,0.6806159565846125,0.0
190,60,0.3746827612320582,0.8613867670297622,0.0010000000474974513,0.8474122812350591,0.6816425263881684,0.0
191,60,0.38431900491317117,0.8594147602717082,0.0010000000474974513,0.8436763693888982,0.6820048461357753,0.0
192,60,0.3956328297654788,0.8526717573404312,0.0010000000474974513,0.8432371894518534,0.6837560544411342,0.0
193,60,0.37687710821628573,0.8580788811047871,0.0010000000474974513,0.8477610180775325,0.6806763450304667,0.0
194,60,0.3725050116578738,0.8626590371131897,0.0010000000474974513,0.8526071677605311,0.679106296102206,0.0
195,60,0.38650724738836295,0.8555343518654506,0.0010000000474974513,0.8484436283508937,0.6824275523424148,0.0
196,60,0.3818264201283455,0.8547709921995799,0.0010000000474974513,0.8482152670621872,0.6817029138406118,0.0
197,60,0.3609998683134715,0.8655216286579768,0.0010000000474974513,0.8450120190779368,0.6823671658833824,0.0
198,60,0.3644102488954862,0.8632951666911443,0.0010000000474974513,0.8487062285343806,0.6818236857652664,0.0
199,60,0.36825340539217,0.8632951637109121,0.0010000000474974513,0.842827167113622,0.683635281523069,0.0
200,60,0.37646930317083993,0.8596692144870758,0.0010000000474974513,0.8433535655339559,0.6849637826283772,0.0
201,60,0.3641927336653074,0.867175571123759,0.0010000000474974513,0.8441833019256592,0.6832729627688728,0.0
202,60,0.368491367995739,0.8628498772780101,0.0010000000474974513,0.8471437613169353,0.6859903534253439,0.0
203,60,0.3685288533568382,0.8629770994186401,0.0010000000474974513,0.850331558783849,0.6849637826283775,0.0
204,60,0.3638996109366417,0.8653307914733886,0.0010000000474974513,0.8540116518735885,0.6832729627688724,0.0
205,60,0.36447799851497015,0.864122141400973,0.0010000000474974513,0.8539983193079631,0.6836956679821015,0.0
206,60,0.3592648302515348,0.8667938977479934,0.0010000000474974513,0.8498067547877629,0.684541078408559,0.0
207,60,0.3726021428902944,0.8611323177814484,0.0010000000474974513,0.845523801445961,0.6862922857205073,0.0
208,60,0.36430226266384125,0.8585877885421117,0.0010000000474974513,0.845738144715627,0.687741560737292,0.0
209,60,0.35937774926424026,0.8676844785610834,0.0010000000474974513,0.8530644069115321,0.6846618513266247,0.0
210,60,0.3355801314115524,0.8744910925626754,0.0010000000474974513,0.8507876853148143,0.6829710294802983,0.0
211,60,0.3538053457935651,0.8699109415213268,0.0010000000474974513,0.8486407498518626,0.6848430087169013,0.0
212,60,0.3508110577861468,0.8697201013565063,0.0010000000474974513,0.8528138379255931,0.6847826232512791,0.0
213,60,0.3477278744180997,0.8715648849805196,0.0010000000474974513,0.8529126236836115,0.6861715128024419,0.0
214,60,0.3605748161673546,0.8654580195744832,0.0010000000474974513,0.8506865620613098,0.6852053274710973,0.0
215,60,0.35409627358118695,0.8665394425392152,0.0010000000474974513,0.860290511449178,0.6837560524543126,0.0
216,60,0.3471838404734929,0.8716284960508347,0.0010000000474974513,0.8608384837706884,0.6823671629031499,0.0
217,60,0.3631233870983124,0.8649491151173909,0.0010000000474974513,0.857738717397054,0.6827294826507568,0.0
218,60,0.356363778313001,0.868702291448911,0.0010000000474974513,0.8542708138624827,0.6867149889469146,0.0
219,60,0.33655096689860026,0.8783715019623438,0.0010000000474974513,0.8551727324724198,0.6856884211301802,0.0
220,60,0.34573463499546053,0.8729643781979879,0.0010000000474974513,0.853262706597646,0.6849033971627552,0.0
221,60,0.361689234773318,0.8678753197193145,0.0010000000474974513,0.8547893921534221,0.6858091940482457,0.0
222,60,0.35419821441173555,0.86685751080513,0.0010000000474974513,0.8577089349428813,0.6861715128024419,0.0
223,60,0.34431371018290524,0.8702926238377889,0.0010000000474974513,0.856217967470487,0.6872584670782089,0.0
224,60,0.34769084403912226,0.8743638644615809,0.0010000000474974513,0.8603194644053777,0.6841787596543633,0.0
225,60,0.3207019565006097,0.8819974561532339,0.0010000000474974513,0.8588463644186656,0.682850256562233,0.0
226,60,0.3487578516205152,0.8726463158925374,0.0010000000474974513,0.8516681770483653,0.684722234805425,0.0
227,60,0.3241570338606834,0.8789440194765726,0.0010000000474974513,0.8576518148183823,0.6815821419159572,0.0
228,60,0.3360222284992537,0.8767175585031509,0.0010000000474974513,0.856096421678861,0.6824879388014475,0.0
229,60,0.3377203697959582,0.8742366453011831,0.0010000000474974513,0.8578676283359528,0.6817633002996445,0.0
230,60,0.3380824774503708,0.8723918586969376,0.0010000000474974513,0.8570251295963923,0.6842391461133956,0.0
231,60,0.3270606487989426,0.8812340935071309,0.0010000000474974513,0.8551111042499542,0.6844806919495264,0.0
232,60,0.3370207150777181,0.8726463129123052,0.0010000000474974513,0.8555678188800812,0.6876207878192265,0.0
233,60,0.3243451756735642,0.8811704874038696,0.0010000000474974513,0.8641985277334849,0.6833333482344945,0.0
234,60,0.337309618294239,0.8739821900924046,0.0010000000474974513,0.8677941222985586,0.6834541201591492,0.0
235,60,0.3246474571526051,0.8826972047487894,0.0010000000474974513,0.8632107635339101,0.6857488065958023,0.0
236,60,0.3238461936513583,0.8817430098851522,0.0010000000474974513,0.8661056458950043,0.6842995325724284,0.0
237,60,0.3196820219357809,0.8792620887358983,0.0010000000474974513,0.8635470281044643,0.6841183722019195,0.0
238,60,0.33751125584046043,0.8733460575342178,0.0010000000474974513,0.860587818423907,0.6829710294802982,0.0
239,60,0.33044171531995137,0.8762722661097845,0.0010000000474974513,0.8616146405537923,0.6866546044747035,0.0
240,60,0.3279536391297977,0.8767175624767939,0.0010000000474974513,0.8567096203565597,0.6886473576227824,0.0
241,60,0.3375189870595932,0.8754452963670095,0.0010000000474974513,0.8547979295253754,0.6877415597438812,0.0
242,60,0.32403587301572173,0.8809160321950913,0.0010000000474974513,0.8628472944100698,0.6873792419830956,0.0
243,60,0.30992517347137133,0.8847964386145274,0.0010000000474974513,0.8639748354752859,0.6873188545306522,0.0
244,60,0.32027381782730413,0.8806615839401881,0.0010000000474974513,0.8675270209709803,0.6876207878192268,0.0
245,60,0.32737234483162564,0.8783078898986181,0.0010000000474974513,0.8689747720956802,0.6893719951311748,0.0
246,60,0.32205167586604755,0.8786259581645329,0.0010000000474974513,0.8761575172344843,0.6850845555464425,0.0
247,60,0.3056714110076428,0.8878498742977778,0.0010000000474974513,0.8816466202338537,0.6847222357988357,0.0
248,60,0.32426665922005965,0.8781806627909342,0.0010000000474974513,0.8693739543358485,0.6830314169327417,0.0
249,60,0.3222988853851954,0.8817430049180984,0.0010000000474974513,0.8723216831684113,0.6823671648899714,0.0
250,60,0.3273310450216135,0.8773536920547486,0.0010000000474974513,0.8791636715332667,0.6800120929876964,0.0
251,60,0.3348667244116466,0.8748727718989054,0.0010000000474974513,0.8708315908908844,0.6852053294579188,0.0
252,60,0.33048163751761117,0.8776717553536098,0.0010000000474974513,0.8680626978476842,0.6888285160064698,0.0
253,60,0.32464121033747984,0.8804071257511775,0.0010000000474974513,0.8705397546291351,0.6862922847270966,0.0
254,60,0.3237192362546921,0.881170482436816,0.0010000000474974513,0.8696172058582305,0.6875604013601939,0.0
255,60,0.3108509831130505,0.8832061072190602,0.0010000000474974513,0.8737385660409928,0.6879831065734225,0.0
256,60,0.3288683334986369,0.8795165399710337,0.0010000000474974513,0.8733887116114298,0.68949276804924,0.0
257,60,0.30260566820700974,0.8910305341084798,0.0010000000474974513,0.8724282960096995,0.6883454253276189,0.0
258,60,0.3120419681072236,0.8832061052322387,0.0010000000474974513,0.8708056638638179,0.6880434930324552,0.0
259,60,0.31670379464824994,0.8853053440650304,0.0010000000474974513,0.8672036379575729,0.6870169222354892,0.0
260,60,0.3116864728430907,0.8845419843991598,0.0010000000474974513,0.8722346305847168,0.6859903534253438,0.0
261,60,0.32562481313943864,0.8795801530281703,0.0010000000474974513,0.8726040671269099,0.6853261013825734,0.0
262,60,0.2988300914565722,0.8870865146319071,0.0010000000474974513,0.8733800043662389,0.6844806919495264,0.0
263,60,0.30301084692279484,0.8877226491769155,0.0010000000474974513,0.8833762139081955,0.6797101596991221,0.0
264,60,0.340843793253104,0.8720101813475291,0.0010000000474974513,0.8804633408784867,0.6847826232512789,0.0
265,60,0.3188108245531718,0.8819974531730016,0.0010000000474974513,0.8741731534401576,0.6862318992614747,0.0
266,60,0.31087167660395304,0.8849872757991155,0.0010000000474974513,0.8757268240054449,0.686231898268064,0.0
267,60,0.31589413930972415,0.8805979649225871,0.0010000000474974513,0.873822737733523,0.6862318992614747,0.0
268,60,0.30937626734375956,0.8846055974562963,0.0010000000474974513,0.8787938505411148,0.6861715128024419,0.0
269,60,0.3095773123204708,0.8851781169573466,0.0010000000474974513,0.879463396469752,0.6835145076115926,0.0
270,60,0.32037447243928907,0.880852418144544,0.0010000000474974513,0.8888629963000615,0.6824879378080368,0.0
271,60,0.30949321463704105,0.8842875341574351,0.0010000000474974513,0.8828951050837834,0.6855072607596715,0.0
272,60,0.31772690216700233,0.8833969453970592,0.0010000000474974513,0.879096711675326,0.6847222377856572,0.0
273,60,0.313345652570327,0.8850508948167165,0.0010000000474974513,0.8859169503053029,0.6838768233855566,0.0
274,60,0.2945314809679985,0.8926208625237148,0.0010000000474974513,0.8730811695257823,0.6877415597438811,0.0
275,60,0.2852058832844098,0.8956106881300608,0.0010000000474974513,0.8730741133292516,0.6862922857205073,0.0
276,60,0.299885598073403,0.8859414726495742,0.0010000000474974513,0.884137949347496,0.6846014638741811,0.0
277,60,0.30562600543101615,0.8868320633967718,0.0010000000474974513,0.8856429527203242,0.683876825372378,0.0
278,60,0.3036900972326596,0.8881043275197347,0.0010000000474974513,0.8912185390790304,0.6822463909784953,0.0
279,60,0.29546636616190286,0.8905852446953456,0.0010000000474974513,0.8857304106156031,0.681642527381579,0.0
280,60,0.3005046961208186,0.8896310418844223,0.0010000000474974513,0.8901731808980305,0.6816425263881684,0.0
281,60,0.3009101403256258,0.8916030546029409,0.0010000000474974513,0.8883297036091486,0.6821256200472514,0.0
282,60,0.31289451271295554,0.8842875331640243,0.0010000000474974513,0.8931586851676305,0.6808575034141541,0.0
283,60,0.29920353641112646,0.8892493655284246,0.0010000000474974513,0.8847273260354995,0.6846014638741812,0.0
284,60,0.29977522616585095,0.889567427833875,0.0010000000474974513,0.8913765559593837,0.6835145086050031,0.0
285,60,0.30009335751334826,0.8865139961242676,0.0010000000474974513,0.8924247811237971,0.6815821409225467,0.0
286,60,0.30476617043217036,0.8842875301837921,0.0010000000474974513,0.8958084603150686,0.6794082274039587,0.0
287,60,0.28548226058483134,0.8939567436774571,0.0010000000474974513,0.8906270186106364,0.6844806919495264,0.0
288,60,0.30208007817467053,0.888804073135058,0.0010000000474974513,0.8843849887450536,0.685809193054835,0.0
289,60,0.28857592021425565,0.8961832056442897,0.0010000000474974513,0.8826654801766077,0.6881038794914881,0.0
290,60,0.3004099490741889,0.8884860048691432,0.0010000000474974513,0.8914560039838155,0.682971030473709,0.0
291,60,0.29731727267305064,0.8912213722864787,0.0010000000474974513,0.8894597868124644,0.6852657159169515,0.0
292,60,0.2925060406327246,0.8907760818799336,0.0010000000474974513,0.8989818314711253,0.6827898701032002,0.0
293,60,0.2906333806614081,0.8935114502906799,0.0010000000474974513,0.9118591328461965,0.6802536378304165,0.0
294,60,0.31569074069460235,0.8837150126695633,0.0010000000474974513,0.8999238163232803,0.6814613650242489,0.0
295,60,0.290298497180144,0.8914122174183527,0.0010000000474974513,0.8908400346835454,0.6845410784085592,0.0
296,60,0.2825168517728647,0.8975190818309784,0.0010000000474974513,0.89244730869929,0.6842995315790177,0.0
297,60,0.2856546180943648,0.8933842211961747,0.0010000000474974513,0.8968647082646688,0.6841183731953303,0.0
298,60,0.2946322962641716,0.8902671714623769,0.0010000000474974513,0.893553485472997,0.6831521898508072,0.0
299,60,0.2985292449593545,0.8924936403830847,0.0010000000474974513,0.8917631735404332,0.684118370215098,0.0
300,60,0.3102945136527221,0.8834605634212493,0.0010000000474974513,0.8887509107589722,0.6838768263657887,0.0
301,60,0.28021130859851845,0.8960559795300166,0.0010000000474974513,0.8967198967933655,0.6833333492279051,0.0
302,60,0.2841759813328585,0.8965012709299723,0.0010000000474974513,0.8963756610949835,0.6809782753388087,0.0
303,60,0.29073138112823166,0.8922391841808955,0.0010000000474974513,0.8924115618069967,0.6852657129367193,0.0
304,60,0.2934989710648855,0.8935750623544058,0.0010000000474974513,0.8915168921152751,0.6849637826283773,0.0
305,60,0.27715518002708744,0.8979007641474406,0.0010000000474974513,0.8995400587717692,0.6837560534477233,0.0
306,60,0.27261436035235725,0.9000636110703151,0.0010000000474974513,0.907521590590477,0.678562816977501,0.0
307,60,0.3041172191500664,0.8864503810803096,0.0010000000474974513,0.9064544041951498,0.6769323835770289,0.0
308,60,0.299905147900184,0.8890585273504257,0.0010000000474974513,0.9056852767864864,0.6832125743230184,0.0
309,60,0.2898718183239301,0.8902035633722941,0.0010000000474974513,0.897520116964976,0.6838768263657887,0.0
310,60,0.27859666173656783,0.8972010165452957,0.0010000000474974513,0.9019238223632177,0.6823671658833823,0.0
311,60,0.2711845117310682,0.8977735330661137,0.0010000000474974513,0.8948775410652161,0.6873188555240631,0.0
312,60,0.284177205959956,0.8935114522775014,0.0010000000474974513,0.8932078133026758,0.6866546034812927,0.0
313,60,0.28125302965442317,0.8942748119433721,0.0010000000474974513,0.893603253364563,0.6875604003667831,0.0
314,60,0.30028752163052563,0.8875954240560532,0.0010000000474974513,0.8937547653913498,0.6873792409896851,0.0
315,60,0.2959772328535717,0.8911577592293422,0.0010000000474974513,0.9016613890727361,0.687016922235489,0.0
316,60,0.2822983538111051,0.8924936383962632,0.0010000000474974513,0.9067808518807093,0.6842391441265742,0.0
317,60,0.2830999329686165,0.8935114473104477,0.0010000000474974513,0.9067614763975144,0.685205328464508,0.0
318,60,0.2750267110764979,0.8982188284397126,0.0010000000474974513,0.9018786023060481,0.6862922857205073,0.0
319,60,0.26998103857040406,0.9024172991514205,0.0010000000474974513,0.9039367487033209,0.6879831065734228,0.0
320,60,0.27488579203685115,0.8999999990065892,0.0010000000474974513,0.9023821830749512,0.6851449410120647,0.0
321,60,0.3085582420229912,0.8842875311772028,0.0010000000474974513,0.8971976985534033,0.6852053274710973,0.0
322,60,0.2741093590855597,0.8975190858046214,0.0010000000474974513,0.8966944833596547,0.6842995315790177,0.0
323,60,0.2738203073541322,0.8977735350529353,0.0010000000474974513,0.9090531726678213,0.6827898701032004,0.0
324,60,0.28484152754147846,0.8937659045060475,0.0010000000474974513,0.9107564200957616,0.6814613670110703,0.0
325,60,0.26672512143850324,0.9024173051118851,0.0010000000474974513,0.9063681393861771,0.6840579857428871,0.0
326,60,0.26782586649060247,0.901463101307551,0.0010000000474974513,0.9157566318909327,0.6836352795362473,0.0
327,60,0.2749827447036903,0.8973918557167053,0.0010000000474974513,0.9084480414787929,0.6850845565398532,0.0
328,60,0.2803668389717737,0.8952926168839137,0.0010000000474974513,0.9033575296401978,0.6841183731953301,0.0
329,60,0.26863948851823793,0.9010814219713211,0.0010000000474974513,0.9084506541490555,0.6815217544635137,0.0
330,60,0.2786663355926672,0.8951017816861471,0.0010000000474974513,0.9126349578301112,0.6804347982009252,0.0
331,60,0.2771332666277885,0.8973918547232945,0.0010000000474974513,0.9090104073286056,0.6826690961917241,0.0
332,60,0.2824875645339489,0.8958015273014704,0.0010000000474974513,0.9086028734842936,0.6827294836441676,0.0
333,60,0.30156981820861495,0.888994911313057,0.0010000000474974513,0.9174594064553578,0.6820048461357753,0.0
334,60,0.27704407920440044,0.8973282456398011,0.0010000000474974513,0.9127944628397624,0.6828502575556435,0.0
335,60,0.26951768472790716,0.9004452884197235,0.0010000000474974513,0.9122919062773387,0.6852053294579188,0.0
336,60,0.2633744902908804,0.9030534366766612,0.0010000000474974513,0.9043738871812821,0.6873188545306523,0.0
337,60,0.26833818902572,0.8977735340595245,0.0010000000474974513,0.909078049659729,0.6848430107037229,0.0
338,60,0.27845543076594675,0.8968829502662022,0.0010000000474974513,0.9117129683494568,0.6846014648675919,0.0
339,60,0.26599891483783716,0.9019720117251079,0.0010000000474974513,0.9113148659467697,0.6823671658833822,0.0
340,60,0.2694696965316931,0.9012722641229629,0.0010000000474974513,0.9142973403135936,0.685386488835017,0.0
341,60,0.2842963673174382,0.8948473284641901,0.0010000000474974513,0.9121110290288925,0.6855676462252934,0.0
342,60,0.28146102527777367,0.8957379122575124,0.0010000000474974513,0.9105302105347316,0.6858695795138678,0.0
343,60,0.2735001857082049,0.8991730272769928,0.0010000000474974513,0.9172169218460718,0.6853261013825734,0.0
344,60,0.26434785500168806,0.9026717563470205,0.0010000000474974513,0.9224131792783737,0.6824275503555933,0.0
345,60,0.24807907715439798,0.9096692164738973,0.0010000000474974513,0.9162590891122818,0.6823671648899714,0.0
346,60,0.2752627536654473,0.8966921110947926,0.0010000000474974513,0.9207482914129893,0.6806763440370561,0.0
347,60,0.24825065061450005,0.9103053390979767,0.0010000000474974513,0.9123800257841747,0.6861111263434094,0.0
348,60,0.2587835868199665,0.9051526675621668,0.0010000000474974513,0.9162293861309687,0.6811594367027284,0.0
349,60,0.2647376090288163,0.9015903323888779,0.0010000000474974513,0.9229027350743612,0.679347840944926,0.0
350,60,0.25576317310333235,0.9048982133467992,0.0010000000474974513,0.9134038418531418,0.6865942180156708,0.0
351,60,0.24827966317534447,0.9090966890255611,0.0010000000474974513,0.916660276055336,0.6836956679821015,0.0
352,60,0.2517035685479641,0.9087786197662353,0.0010000000474974513,0.918917183081309,0.6838768273591995,0.0
353,60,0.2567672652502854,0.9060432543357213,0.0010000000474974513,0.921718962987264,0.6811594367027283,0.0
354,60,0.25962990596890456,0.9054707358280818,0.0010000000474974513,0.9173264831304551,0.6851449429988864,0.0
355,60,0.2655982777476311,0.9028625915447871,0.0010000000474974513,0.9154215097427368,0.6844806909561157,0.0
356,60,0.2738743712504706,0.8999999980131785,0.0010000000474974513,0.9241765966018041,0.6858695795138677,0.0
357,60,0.253038190305233,0.9039440194765727,0.0010000000474974513,0.9271019409100215,0.6835748950640359,0.0
358,60,0.26249634325504295,0.9036895722150803,0.0010000000474974513,0.9321773231029511,0.6806763430436451,0.0
359,60,0.2673996669550735,0.901781169573466,0.0010000000474974513,0.9317073792219162,0.6801932523647944,0.0
360,60,0.2503558245797951,0.909414753317833,0.0010000000474974513,0.9197943945725758,0.6868357628583909,0.0
361,60,0.24667835533618926,0.9090330759684245,0.0010000000474974513,0.9234625150760015,0.6851449429988861,0.0
362,60,0.24903216237823164,0.9092875272035599,0.0010000000474974513,0.9257257878780365,0.6825483242670695,0.0
363,60,0.2777536243200301,0.8952926178773244,0.0010000000474974513,0.9303971201181411,0.6830314159393309,0.0
364,60,0.26109863743185985,0.904643765091896,0.0010000000474974513,0.9347244034210841,0.683876826365789,0.0
365,60,0.2729466704030831,0.8989821871121725,0.0010000000474974513,0.9278704851865769,0.6860507398843765,0.0
366,60,0.2381870336830616,0.912468193968137,0.0010000000474974513,0.9281377881765366,0.6827898691097897,0.0
367,60,0.25580603927373885,0.9051526715358098,0.0010000000474974513,0.9307958881060282,0.6835145076115926,0.0
368,60,0.26563965256015476,0.902290075023969,0.0010000000474974513,0.9383276472489039,0.678502431511879,0.0
369,60,0.2545739536484082,0.9077608118454615,0.0010000000474974513,0.9283291886250178,0.6823671658833821,0.0
370,60,0.2483206227421761,0.9094147582848867,0.0010000000474974513,0.932138000925382,0.6820652335882188,0.0
371,60,0.24460775032639503,0.9091603010892868,0.0010000000474974513,0.9297560860713323,0.6826690981785456,0.0
372,60,0.27432083437840143,0.899045800169309,0.0010000000474974513,0.9344611585140228,0.6843599190314611,0.0
373,60,0.259915179759264,0.9015267203251521,0.0010000000474974513,0.9320404330889384,0.6841183722019195,0.0
374,60,0.25721171920498226,0.904834603269895,0.0010000000474974513,0.9272255976994832,0.6838164399067563,0.0
375,60,0.2766799641152221,0.8962468196948369,0.0010000000474974513,0.930409961938858,0.6857488056023915,0.0
376,60,0.2753993126253288,0.8990458011627197,0.0010000000474974513,0.9360908995072047,0.6830918033917743,0.0
377,60,0.26933062573274,0.9017175555229187,0.0010000000474974513,0.9385772208372752,0.6820652325948081,0.0
378,60,0.2683844690521558,0.8982824434836706,0.0010000000474974513,0.9265668590863546,0.6835748940706253,0.0
379,60,0.2492429070174694,0.9096055924892426,0.0010000000474974513,0.922216413418452,0.6835145076115926,0.0
380,60,0.2605787319441636,0.9046437660853068,0.0010000000474974513,0.9339816043774287,0.6833333482344945,0.0
381,60,0.2616812455157439,0.9035623431205749,0.0010000000474974513,0.9419082880020142,0.6809178898731865,0.0
382,60,0.24736269414424894,0.9074427485466003,0.0010000000474974513,0.9411719133456548,0.6810386627912521,0.0
383,60,0.2430392732222875,0.9109414746363957,0.0010000000474974513,0.9375390887260437,0.6814009815454483,0.0
384,60,0.2595776776472728,0.9020356267690659,0.0010000000474974513,0.9434230069319407,0.679347841938337,0.0
385,60,0.27546078190207496,0.8971374064683915,0.0010000000474974513,0.953501757979393,0.6778381794691086,0.0
386,60,0.27705643822749454,0.8942111959060033,0.0010000000474974513,0.9442301551500957,0.6818236857652666,0.0
387,60,0.25023152629534406,0.9071246792872747,0.0010000000474974513,0.9426433662573497,0.681461368004481,0.0
388,60,0.24048330932855605,0.912659028172493,0.0010000000474974513,0.9481031189362208,0.680072479446729,0.0
389,60,0.2488522589206696,0.9070610702037811,0.0010000000474974513,0.9468978941440582,0.6794686148564019,0.0
390,60,0.25227439999580376,0.9077608128388722,0.0010000000474974513,0.9421928554773331,0.68146136701107,0.0
391,60,0.2343134365975857,0.912722647190094,0.0010000000474974513,0.9332005441188812,0.6850241690874099,0.0
392,60,0.23921173810958862,0.9105597903331121,0.0010000000474974513,0.941189882159233,0.6824879388014476,0.0
393,60,0.2534372148414454,0.9052162845929463,0.0010000000474974513,0.9400480856498082,0.6839372138182324,0.0
394,60,0.24172356650233268,0.9110686987638473,0.0010000000474974513,0.936153859893481,0.6873792419830959,0.0
395,60,0.25271373316645623,0.9071246802806854,0.0010000000474974513,0.9325117458899815,0.6824275523424149,0.0
396,60,0.26817279954751333,0.8968193411827088,0.0010000000474974513,0.9344430853923161,0.684963783621788,0.0
397,60,0.26137100805838903,0.9027989834547043,0.0010000000474974513,0.9441271682580312,0.6841183722019196,0.0
398,60,0.24504035587112108,0.90814248919487,0.0010000000474974513,0.938308576742808,0.6846618503332138,0.0
399,60,0.23798573265473047,0.9139312972625097,0.0010000000474974513,0.9425790647665659,0.6844203044970829,0.0
400,60,0.25366178825497626,0.9041348546743393,0.0010000000474974513,0.9577176541090011,0.6788043628136318,0.0
401,60,0.24905964185794185,0.9091603030761083,0.0010000000474974513,0.9499143322308858,0.6833937346935273,0.0
402,60,0.24695494199792545,0.9102417290210724,0.0010000000474974513,0.9441164900859197,0.6847826232512791,0.0
403,60,0.24365708778301876,0.9103689591089884,0.0010000000474974513,0.9494246373573939,0.683031415939331,0.0
404,60,0.23422910869121552,0.9137404590845108,0.0010000000474974513,0.9495039025942484,0.6812802086273829,0.0
405,60,0.23889781311154365,0.9119592865308126,0.0010000000474974513,0.9471890360116959,0.6826690981785456,0.0
406,60,0.2584788759549459,0.9031806617975235,0.0010000000474974513,0.9523722410202027,0.6820048461357752,0.0
407,60,0.24888855814933777,0.9080152640740077,0.0010000000474974513,0.9452536414066951,0.6835145086050034,0.0
408,60,0.2520196000734965,0.9064885477224985,0.0010000000474974513,0.9517269839843114,0.6825483242670695,0.0
409,60,0.24811173453927043,0.9079516490300497,0.0010000000474974513,0.9569198588530222,0.680012091000875,0.0
410,60,0.258045909802119,0.9031806617975235,0.0010000000474974513,0.950647023320198,0.6842391461133956,0.0
411,60,0.24463067923982937,0.908651394645373,0.0010000000474974513,0.9461875090996424,0.6836352815230687,0.0
412,60,0.2472269728779793,0.9080152650674184,0.0010000000474974513,0.9510756810506185,0.6842391461133956,0.0
413,60,0.228209737688303,0.9152671684821446,0.0010000000474974513,0.9597261438767115,0.6801328659057616,0.0
414,60,0.23121093635757764,0.9160305311282476,0.0010000000474974513,0.9489808231592178,0.6830918023983639,0.0
415,60,0.24774195477366448,0.9062977095444997,0.0010000000474974513,0.9532284140586853,0.6830314169327418,0.0
416,60,0.25160337040821706,0.9064249336719513,0.0010000000474974513,0.9582831631104152,0.6819444596767427,0.0
417,60,0.26390285094579063,0.9014631023009618,0.0010000000474974513,0.9532345036665598,0.6847222377856572,0.0
418,60,0.2517049327492714,0.9076971997817357,0.0010000000474974513,0.9625301549832026,0.6831521898508071,0.0
419,60,0.24348298038045565,0.9100508918364842,0.0010000000474974513,0.968695146838824,0.6771135409673055,0.0
420,60,0.2527425639331342,0.9052798926830292,0.0010000000474974513,0.9581165273984273,0.682306778430939,0.0
421,60,0.24402582794427868,0.90801526705424,0.0010000000474974513,0.9489449779192607,0.6834541201591492,0.0
422,60,0.2271132729947567,0.9182569940884908,0.0010000000474974513,0.9489094336827596,0.686533831556638,0.0
423,60,0.23340046058098476,0.9168575028578441,0.0010000000474974513,0.9510947446028392,0.6866546034812927,0.0
424,60,0.23948381567994753,0.9093511442343394,0.0010000000474974513,0.9557622869809469,0.684963779648145,0.0
425,60,0.2264273799955845,0.9164758215347926,0.0010000000474974513,0.9565990755955378,0.6826690961917239,0.0
426,60,0.2441059281428655,0.9087786247332891,0.0010000000474974513,0.9512222935756047,0.6853864868481953,0.0
427,60,0.2429686057070891,0.9102417270342509,0.0010000000474974513,0.9588303784529368,0.6844806919495264,0.0
428,60,0.25320234100023903,0.9024809141953786,0.0010000000474974513,0.9587095747391383,0.6839372138182322,0.0
429,60,0.24137387772401173,0.909923662741979,0.0010000000474974513,0.9629623005787532,0.6809178878863652,0.0
430,60,0.22655270596345264,0.9169847279787063,0.0010000000474974513,0.9581282595793407,0.6817029138406118,0.0
431,60,0.22863520557681719,0.9172391802072525,0.0010000000474974513,0.9626405010620753,0.6833333472410837,0.0
432,60,0.22964419350028037,0.9141221344470978,0.0010000000474974513,0.9631862988074621,0.6826690961917242,0.0
433,60,0.23286395495136578,0.9118956704934438,0.0010000000474974513,0.9505296657482784,0.682850256562233,0.0
434,60,0.22995236838857333,0.9161577582359314,0.0010000000474974513,0.948686436812083,0.6839372128248214,0.0
435,60,0.2505012554426987,0.9084605554739634,0.0010000000474974513,0.9629757304986318,0.6835748930772144,0.0
436,60,0.22652454202373823,0.9151399433612823,0.0010000000474974513,0.9602668593327205,0.6852053274710971,0.0
437,60,0.22585326358675956,0.9177480926116307,0.0010000000474974513,0.9617602705955506,0.6842391451199848,0.0
438,60,0.2278703860938549,0.9173027992248535,0.0010000000474974513,0.9653282235066096,0.6849637826283773,0.0
439,60,0.23003730004032452,0.9148218790690105,0.0010000000474974513,0.9565453499555587,0.6848430097103119,0.0
440,60,0.22452004353205363,0.9162849843502044,0.0010000000474974513,0.9563715249300003,0.684963783621788,0.0
441,60,0.24696621298789978,0.9079516490300497,0.0010000000474974513,0.9587355186541875,0.6841183722019195,0.0
442,60,0.2321797805527846,0.9155216256777445,0.0010000000474974513,0.9651606937249502,0.6851449410120645,0.0
443,60,0.24429932336012522,0.907760813832283,0.0010000000474974513,0.9668246080478032,0.6839372138182324,0.0
444,60,0.2185580166677634,0.920419845978419,0.0010000000474974513,0.9725102722644806,0.6833333492279051,0.0
445,60,0.2240684484442075,0.9196564853191376,0.0010000000474974513,0.9659659147262574,0.6821256190538406,0.0
446,60,0.25028527900576586,0.9046437601248424,0.0010000000474974513,0.9721158663431804,0.6814009795586268,0.0
447,60,0.2307627759873867,0.9163485944271088,0.0010000000474974513,0.9802144984404246,0.6806763420502343,0.0
448,60,0.22028968806068103,0.9175572494665781,0.0010000000474974513,0.9698429177204768,0.6826690971851349,0.0
449,60,0.29305633852879204,0.8910941471656163,0.0010000000474974513,0.9959133466084799,0.6609299649794896,0.0
450,60,0.28480525240302085,0.8939567446708679,0.0010000000474974513,1.014544465144476,0.6594806879758834,0.0
451,60,0.2581956287225089,0.9038804093996684,0.0010000000474974513,0.9973017583290732,0.6652777930100758,0.0
452,60,0.2658013264338176,0.9003180662790934,0.0010000000474974513,0.9960237681865693,0.6647343148787818,0.0
453,60,0.2802627486487229,0.8914122134447098,0.0010000000474974513,0.98222383360068,0.6695652325948079,0.0
454,60,0.25183776865402846,0.9052798966566722,0.0010000000474974513,0.9720997095108033,0.6740338305632273,0.0
455,60,0.26353777696688974,0.9036895712216695,0.0010000000474974513,0.9620960593223572,0.6770531564950943,0.0
456,60,0.25370961576700213,0.9065521577994029,0.0010000000474974513,0.9717559188604354,0.6757850408554076,0.0
457,60,0.26894667769471814,0.9004452913999558,0.0010000000474974513,0.9774437834819157,0.6769323845704397,0.0
458,60,0.26341131453712785,0.9019720077514648,0.0010000000474974513,0.9767775297164917,0.6768116096655528,0.0
459,60,0.25837628841400145,0.9059796462456385,0.0010000000474974513,0.9756894369920095,0.6790459086497624,0.0
460,60,0.2551647906502088,0.9058524131774902,0.0010000000474974513,0.9888773093620936,0.6759661992390952,0.0
461,60,0.2427905800441901,0.9101781139771143,0.0010000000474974513,0.9893756707509359,0.6752415617307027,0.0
462,60,0.24696846505006154,0.9080788781245549,0.0010000000474974513,0.9876934130986531,0.6757850418488186,0.0
463,60,0.2483878304560979,0.9106234093507131,0.0010000000474974513,0.9989960730075836,0.6730676492055256,0.0
464,60,0.24565121779839197,0.9092875321706136,0.0010000000474974513,1.0078218976656599,0.6712560534477234,0.0
465,60,0.23791275223096212,0.9136132299900055,0.0010000000474974513,1.0008065660794572,0.675905813773473,0.0
466,60,0.2433971146742503,0.9129771014054616,0.0010000000474974513,1.002222630381584,0.6778381794691086,0.0
467,60,0.24715022891759872,0.9106870204210281,0.0010000000474974513,1.007663361231486,0.6765096753835677,0.0
468,60,0.23655573179324468,0.9115776071945826,0.0010000000474974513,1.0138286133607228,0.6741546054681145,0.0
469,60,0.2547739736735822,0.9043893128633499,0.0010000000474974513,1.0066581885019945,0.6774758597215019,0.0
470,60,0.2557734618584316,0.9069974521795908,0.0010000000474974513,0.9977003773053489,0.6795290003220242,0.0
471,60,0.2494038497408231,0.9089058538277944,0.0010000000474974513,0.9990002661943435,0.6804347982009255,0.0
472,60,0.24548819214105605,0.9106234073638916,0.0010000000474974513,1.011410494645436,0.6720410794019699,0.0
473,60,0.2602413284281889,0.9027989774942398,0.0010000000474974513,1.0145115196704868,0.6756642669439318,0.0
474,60,0.25994191989302645,0.9047709921995799,0.0010000000474974513,1.0151298662026722,0.6768719961245854,0.0
475,60,0.25821369414528206,0.9044529219468435,0.0010000000474974513,1.0167658597230915,0.6756642679373426,0.0
476,60,0.2508362966279189,0.9089058508475621,0.0010000000474974513,1.0134892751773201,0.6762681305408478,0.0
477,60,0.24056195914745332,0.9107506364583969,0.0010000000474974513,1.0122681210438416,0.6759662002325058,0.0
478,60,0.2601829789578914,0.9035623401403428,0.0010000000474974513,1.0122111350297924,0.6766304512818652,0.0
479,60,0.25093697806199394,0.9063613206148148,0.0010000000474974513,1.0100973586241404,0.6774758617083232,0.0
480,60,0.25270964900652565,0.9033714979887009,0.0010000000474974513,1.0018344789743425,0.6788647492726645,0.0
481,60,0.22354851961135863,0.9190203567345937,0.0010000000474974513,1.0037380983432134,0.679347840944926,0.0
482,60,0.2309096413354079,0.9134860018889109,0.0010000000474974513,1.0159746289253235,0.6775966336329778,0.0
483,60,0.22527639890710513,0.9164122144381205,0.0010000000474974513,1.0124845792849861,0.6769927690426508,0.0
484,60,0.21936790520946184,0.9181297729412715,0.0010000000474974513,1.0054345428943634,0.6817633002996443,0.0
485,60,0.2306812062859535,0.9157760759194692,0.0010000000474974513,1.0102272550264997,0.6792874534924824,0.0
486,60,0.23219635834296545,0.9157124648491541,0.0010000000474974513,1.0050234526395794,0.6801932533582052,0.0
487,60,0.21876084978381793,0.9240457981824874,0.0010000000474974513,1.0118844528992965,0.679106296102206,0.0
488,60,0.24219793304800988,0.9113867710034053,0.0010000000474974513,1.0190072923898692,0.6755434940258663,0.0
489,60,0.23244138360023497,0.9134860018889109,0.0010000000474974513,1.0259131193161009,0.6739130596319833,0.0
490,60,0.24502490535378457,0.9096056014299393,0.0010000000474974513,1.022555296619733,0.6737922877073287,0.0
491,60,0.22176673909028372,0.919847325483958,0.0010000000474974513,1.0165411889553067,0.6754227221012116,0.0
492,60,0.21149786735574405,0.9241094092528025,0.0010000000474974513,1.0218700895706818,0.675483109553655,0.0
493,60,0.2417871316274007,0.9125954210758209,0.0010000000474974513,1.02544191579024,0.6756038804848988,0.0
494,60,0.23009743715325992,0.9145674288272858,0.0010000000474974513,1.021332012613614,0.6745773126681645,0.0
495,60,0.22852551341056823,0.9142493605613708,0.0010000000474974513,1.0219758003950112,0.6746980835994084,0.0
496,60,0.22578299219409625,0.9175572484731674,0.0010000000474974513,1.0194245070219037,0.6732488085826237,0.0
497,60,0.24833742479483287,0.9066157728433609,0.0010000000474974513,1.020680779218673,0.6736715147892635,0.0
498,60,0.22285533075531325,0.9165394385655721,0.0010000000474974513,1.0117652763923008,0.6749396314223607,0.0
499,60,0.26352205624183017,0.9034351110458374,0.0010000000474974513,1.006998660167058,0.6792874564727146,0.0
500,60,0.2525487778087458,0.9080788761377334,0.0010000000474974513,1.0075257420539854,0.6788043628136317,0.0
501,60,0.2556631942590077,0.9070610692103703,0.0010000000474974513,1.0128969609737402,0.6768719971179962,0.0
502,60,0.2374139428138733,0.9106234053770701,0.0010000000474974513,1.026683833201727,0.6743357648452121,0.0
503,60,0.23244011948506038,0.914058522383372,0.0010000000474974513,1.0247355679670966,0.6737319002548854,0.0
504,60,0.23280373563369114,0.9152671734491984,0.0010000000474974513,1.0143989016612367,0.6794082283973694,0.0
505,60,0.2236473761498928,0.918256989121437,0.0010000000474974513,1.016819777091344,0.6778381804625193,0.0
506,60,0.23990996902187664,0.912213733792305,0.0010000000474974513,1.015527193744977,0.6796497742335,0.0
507,60,0.23504492963353793,0.9124045759439469,0.0010000000474974513,1.0195690731207527,0.6770531555016835,0.0
508,60,0.2645966204504174,0.9010814249515533,0.0010000000474974513,1.0199162711699805,0.6766908357540767,0.0
509,60,0.2583451186617215,0.9052162865797678,0.0010000000474974513,1.0150910000006348,0.6768719971179962,0.0
510,60,0.24242568636933962,0.9095419863859813,0.0010000000474974513,1.0184434324502942,0.6769323845704399,0.0
511,60,0.2484728902578354,0.9065521617730459,0.0010000000474974513,1.0175292740265527,0.677596632639567,0.0
512,60,0.2346806826690833,0.9132315506537755,0.0010000000474974513,1.0259442518154775,0.6768116096655528,0.0
513,60,0.23506589308381082,0.9122773508230845,0.0010000000474974513,1.013046657045682,0.6791666835546494,0.0
514,60,0.2327507143219312,0.9133587718009949,0.0010000000474974513,1.0223696519931156,0.6762681325276693,0.0
515,60,0.22126447757085163,0.9201017796993256,0.0010000000474974513,1.0173845370610555,0.6791062970956167,0.0
516,60,0.23102473144729932,0.9152671744426092,0.0010000000474974513,1.0223798414071397,0.6786232054233551,0.0
517,60,0.22677300026019415,0.9164122104644775,0.0010000000474974513,1.0295065859953567,0.6736715137958527,0.0
518,60,0.22843394055962563,0.9118320604165395,0.0010000000474974513,1.0316677202781046,0.6747584690650306,0.0
519,60,0.245550870647033,0.9101781179507573,0.0010000000474974513,1.0308271040519075,0.6728864878416064,0.0
520,60,0.23490620652834573,0.913231548666954,0.0010000000474974513,1.0321224013964334,0.6743357628583908,0.0
521,60,0.2605342323581377,0.9026081383228302,0.0010000000474974513,1.0309674799442288,0.6770531545082729,0.0
522,60,0.21812422250707944,0.9213104327519734,0.0010000000474974513,1.025432696938514,0.6746376971403757,0.0
523,60,0.24696954761942227,0.908651398619016,0.0010000000474974513,1.0295525719722114,0.6732488095760345,0.0
524,60,0.24200091237823168,0.9098600467046102,0.0010000000474974513,1.032777931292852,0.6731884221235911,0.0
525,60,0.21616864080230394,0.9198473205169042,0.0010000000474974513,1.0310120671987526,0.6737922877073288,0.0
526,60,0.23404143999020258,0.9120228985945383,0.0010000000474974513,1.028597155213356,0.6746376991271973,0.0
527,60,0.22962213531136513,0.9155216266711553,0.0010000000474974513,1.0277568489313125,0.6766304502884546,0.0
528,60,0.24031534617145855,0.9104325652122498,0.0010000000474974513,1.0286281625429787,0.6769927690426508,0.0
529,60,0.24188526620467504,0.9103689561287562,0.0010000000474974513,1.022338098287583,0.6772343168656031,0.0
530,60,0.22557213728626568,0.9155216266711553,0.0010000000474974513,1.0217469205458962,0.6761473596096039,0.0
531,60,0.2240256945292155,0.9161577592293422,0.0010000000474974513,1.027042095859845,0.6765700658162436,0.0
532,60,0.24299299071232477,0.9084605604410172,0.0010000000474974513,1.0265180865923564,0.6776570220788319,0.0
533,60,0.2277120240032673,0.914694657921791,0.0010000000474974513,1.034725939234098,0.6742753773927691,0.0
534,60,0.24201870585481325,0.9076335857311885,0.0010000000474974513,1.031278583407402,0.6765700648228328,0.0
535,60,0.2256353236734867,0.9143765846888224,0.0010000000474974513,1.0188095549742384,0.6801328649123508,0.0
536,60,0.21585708297789097,0.9215648810068766,0.0010000000474974513,1.0214528292417528,0.6785024305184681,0.0
537,60,0.23111170281966528,0.9143129756053289,0.0010000000474974513,1.0238295237223303,0.679468614856402,0.0
538,60,0.21155025164286295,0.9212468226750692,0.0010000000474974513,1.0353884657224015,0.6765096753835678,0.0
539,60,0.229824128250281,0.9149491051832835,0.0010000000474974513,1.0317296008268992,0.6759058117866517,0.0
540,60,0.2160801055530707,0.9204834590355555,0.0010000000474974513,1.020876479148865,0.680495184659958,0.0
541,60,0.2140758382777373,0.9218829482793808,0.0010000000474974513,1.018039479851722,0.6816425273815789,0.0
542,60,0.23181805809338887,0.9129134804010391,0.0010000000474974513,1.0252334346373877,0.6778985669215518,0.0
543,60,0.22728005622824032,0.9146946509679158,0.0010000000474974513,1.0383078336715699,0.6770531555016835,0.0
544,60,0.23877187048395473,0.9107506354649861,0.0010000000474974513,1.0447157551844914,0.675724650422732,0.0
545,60,0.2333946960667769,0.9138040671745936,0.0010000000474974513,1.0231752425432206,0.6789855231841405,0.0
546,60,0.23397822404901186,0.913167937596639,0.0010000000474974513,1.0254198561112084,0.6793478399515152,0.0
547,60,0.2241377755999565,0.9169211188952128,0.0010000000474974513,1.039843965570132,0.6765700618426004,0.0
548,60,0.2255488581955433,0.9157124648491541,0.0010000000474974513,1.0389752924442297,0.6754831065734226,0.0
549,60,0.24897384643554693,0.9066793859004975,0.0010000000474974513,1.0198582688967386,0.6790459106365839,0.5
550,60,0.21784701595703762,0.9183206061522166,0.0010000000474974513,1.0228527257839832,0.67675122320652,0.5
551,60,0.22008589580655097,0.9183206101258595,0.0010000000474974513,1.0290352761745458,0.676026585698128,0.5
552,60,0.22329635669787726,0.9180025398731232,0.0010000000474974513,1.0281287441651024,0.6768116086721421,0.5
553,60,0.21184808711210887,0.9236005107561748,0.0010000000474974513,1.0241601258516309,0.6786835918823878,0.5
554,60,0.20554619356989862,0.9241094142198563,0.0010000000474974513,1.0232376873493192,0.6790459106365838,0.5
555,60,0.21347098400195438,0.9206742972135544,0.0010000000474974513,1.022041124105454,0.6776570220788319,0.5
556,60,0.2180376005669435,0.9176844745874405,0.0010000000474974513,1.0228361994028092,0.6769927690426508,0.5
557,60,0.2058002067108949,0.9257633576790492,0.0010000000474974513,1.0271197875340778,0.6778985679149627,0.5
558,60,0.226294581592083,0.9166030506292979,0.0010000000474974513,1.0270307540893553,0.6801328668991725,0.5
559,60,0.20703338384628295,0.9229643742243449,0.0010000000474974513,1.023881064852078,0.680676344037056,0.75
560,60,0.2111755706369877,0.9246183166901271,0.0010000000474974513,1.01726924777031,0.6823671648899714,0.75
561,60,0.19773658911387126,0.9264631062746048,0.0010000000474974513,1.0171917776266732,0.6805555711189905,0.75
562,60,0.201141673574845,0.9263358761866888,0.0010000000474974513,1.0162345310052234,0.6807971179485321,0.75
563,60,0.2130974901219209,0.920801525314649,0.0010000000474974513,1.015782978137334,0.6815217544635138,0.75
564,60,0.2108204372227192,0.922709921002388,0.0010000000474974513,1.018188500404358,0.6795893867810567,0.75
565,60,0.20133689989646275,0.9286895672480265,0.0010000000474974513,1.0190280735492705,0.6781401127576828,0.75
566,60,0.20706771338979404,0.924109411239624,0.0010000000474974513,1.0218047489722566,0.677717407544454,0.75
567,60,0.21358124141891796,0.9230915993452072,0.0010000000474974513,1.0256399373213452,0.6780193398396173,0.75
568,60,0.21897645990053813,0.917302797238032,0.0010000000474974513,1.0248038828372954,0.678200498223305,0.75
569,60,0.2173904259999593,0.919974551598231,0.0010000000474974513,1.025171471635501,0.6801932533582055,0.875
570,60,0.20842749973138172,0.9238549590110778,0.0010000000474974513,1.0210043470064796,0.6794082293907802,0.875
571,60,0.2004517671962579,0.9269083946943283,0.0010000000474974513,1.01919729411602,0.6794082293907802,0.875
572,60,0.1945895371337732,0.9270992338657379,0.0010000000474974513,1.0180845220883685,0.6786232054233551,0.875
573,60,0.21215896159410477,0.9194656491279602,0.0010000000474974513,1.0178234428167348,0.6809782773256302,0.875
574,60,0.20009247983495396,0.9267175555229187,0.0010000000474974513,1.0166419605414072,0.6810990492502847,0.875
575,60,0.20021174947420756,0.9262722631295522,0.0010000000474974513,1.0159100780884425,0.681219823161761,0.875
576,60,0.19176928227146464,0.9293256978193919,0.0010000000474974513,1.015438825885455,0.6818840742111206,0.875
577,60,0.21277167970935504,0.922582690914472,0.0010000000474974513,1.0164450287818907,0.6823671638965604,0.875
578,60,0.20198845292131107,0.9258269667625427,0.0010000000474974513,1.0189174840847657,0.6823671648899715,0.875
579,60,0.20908166865507763,0.9227099200089772,0.0010000000474974513,1.0203385124603908,0.6783816595872243,0.9375
580,60,0.1968687956531843,0.9291348606348038,0.0010000000474974513,1.0216761350631713,0.6785628179709117,0.9375
581,60,0.1970338096221288,0.9257633556922277,0.0010000000474974513,1.0207113444805147,0.680676344037056,0.9375
582,60,0.18257088760534923,0.9330788801113764,0.0010000000474974513,1.0218090802431103,0.6776570220788319,0.9375
583,60,0.20583735729257266,0.9250636100769043,0.0010000000474974513,1.0217508514722182,0.6805555721124014,0.9375
584,60,0.19587926243742307,0.9288167893886566,0.0010000000474974513,1.02144579688708,0.6803140262762706,0.9375
585,60,0.1942241700987021,0.9293256978193919,0.0010000000474974513,1.022377755244573,0.6783212731281915,0.9375
586,60,0.198996585359176,0.9265267193317414,0.0010000000474974513,1.0221823672453558,0.6794082283973694,0.9375
587,60,0.1823783792555332,0.9339058448870977,0.0010000000474974513,1.0233978132406873,0.6810386627912524,0.9375
588,60,0.18195919965704282,0.9342875272035599,0.0010000000474974513,1.0242412785689037,0.6804347982009252,0.9375
589,60,0.17728111743927008,0.9361959228912989,0.0010000000474974513,1.0260356922944391,0.6808575044075648,0.96875
590,60,0.20348405390977858,0.9262722661097844,0.0010000000474974513,1.0252158492803574,0.6797705471515658,0.96875
591,60,0.19991046364108722,0.9269083946943283,0.0010000000474974513,1.0255218595266344,0.6810386637846632,0.96875
592,60,0.1784152979652087,0.9348600546518961,0.0010000000474974513,1.0257068663835522,0.6805555711189906,0.96875
593,60,0.209387660274903,0.9233460505803426,0.0010000000474974513,1.0247940629720682,0.6815821409225465,0.96875
594,60,0.19677858675519624,0.9270992348591487,0.0010000000474974513,1.024731088678042,0.6808575044075648,0.96875
595,60,0.18702261882523696,0.9307888011137645,0.0010000000474974513,1.024693037072818,0.6807367304960887,0.96875
596,60,0.18470764060815176,0.9311704804499944,0.0010000000474974513,1.0248813023169836,0.6801328649123509,0.96875
597,60,0.2000705829511086,0.9248727718989055,0.0010000000474974513,1.0266107579072317,0.6803140252828597,0.96875
598,60,0.19318698073426882,0.9273536841074626,0.0010000000474974513,1.0247550497452411,0.6804951846599578,0.96875
599,60,0.19160574674606323,0.9309160302082697,0.0010000000474974513,1.0262585908174515,0.6803744117418925,0.9843800067901611
600,60,0.20237024004260698,0.923218826452891,0.0010000000474974513,1.0247851133346557,0.6799517065286637,0.9843800067901611
601,60,0.19321443289518356,0.9283715019623439,0.0010000000474974513,1.0233808795611066,0.6802536398172379,0.9843800067901611
602,60,0.20449218501647312,0.9265903284152349,0.0010000000474974513,1.0246400803327558,0.6809782773256303,0.9843800067901611
603,60,0.21620809212327002,0.9194020320971806,0.0010000000474974513,1.0248582929372785,0.680676344037056,0.9843800067901611
604,60,0.2021292231976986,0.9259541958570481,0.0010000000474974513,1.0270257691542313,0.6797705471515655,0.9843800067901611
605,60,0.20539525349934895,0.9236641158660253,0.0010000000474974513,1.0273751507202786,0.681219823161761,0.9843800067901611
606,60,0.21276599218448003,0.921437656879425,0.0010000000474974513,1.0280036369959515,0.6817029148340226,0.9843800067901611
607,60,0.20428887630502382,0.9238549609978993,0.0010000000474974513,1.0279410451650621,0.6813405960798263,0.9843800067901611
608,60,0.20949844866991044,0.9234096686045329,0.0010000000474974513,1.0286038319269817,0.6792874564727147,0.9843800067901611
609,60,0.19128157856563727,0.9279262095689773,0.0010000000474974513,1.0314216911792748,0.680495184659958,0.9921900033950806
610,60,0.1984547254939874,0.9274809141953786,0.0010000000474974513,1.0320227017005286,0.6810386627912524,0.9921900033950806
611,60,0.1885550796985626,0.9307888011137645,0.0010000000474974513,1.0333591967821119,0.6792874564727147,0.9921900033950806
612,60,0.19136982907851538,0.9291348616282146,0.0010000000474974513,1.0340706706047058,0.6809782773256302,0.9921900033950806
613,60,0.19273221443096797,0.9287531743446986,0.0010000000474974513,1.0342709193627035,0.6811594367027282,0.9921900033950806
614,60,0.19853145504991213,0.926399490237236,0.0010000000474974513,1.03334106306235,0.6809782773256301,0.9921900033950806
615,60,0.18571373944481215,0.9335241744915644,0.0010000000474974513,1.033736248811086,0.6811594367027283,0.9921900033950806
616,60,0.1949361855785052,0.9284351150194804,0.0010000000474974513,1.0334803243478132,0.6807971179485321,0.9921900033950806
617,60,0.2043574536840121,0.9223282436529795,0.0010000000474974513,1.0338466753562288,0.6809782773256304,0.9921900033950806
618,60,0.1933167201777299,0.9276717553536097,0.0010000000474974513,1.0334696104129155,0.6809178908665974,0.9921900033950806
619,60,0.18902850523591042,0.9304707378149033,0.0010000000474974513,1.0354795724153523,0.6813405960798264,0.9960899949073792
620,60,0.19744478911161423,0.9271628459294637,0.0010000000474974513,1.0360749562581384,0.6799517065286637,0.9960899949073792
621,60,0.19284505372246105,0.930470734834671,0.0010000000474974513,1.0369977335135134,0.6807367314894994,0.9960899949073792
622,60,0.1825495524952809,0.9328244239091873,0.0010000000474974513,1.0383547733227407,0.6796497752269108,0.9960899949073792
623,60,0.19813965521752838,0.9267811685800552,0.0010000000474974513,1.0379381388425828,0.6806159585714338,0.9960899949073792
624,60,0.1957830712199211,0.9277989804744721,0.0010000000474974513,1.0381330708662668,0.6808575044075649,0.9960899949073792
625,60,0.19854934116204578,0.9290076325337092,0.0010000000474974513,1.0381799866755805,0.6798913210630418,0.9960899949073792
626,60,0.18964565098285674,0.9297073821226756,0.0010000000474974513,1.0365500768025713,0.6817633012930552,0.9960899949073792
627,60,0.19534790615240732,0.9278625935316086,0.0010000000474974513,1.0368661612272259,0.6783212731281917,0.9960899949073792
628,60,0.20520104443033535,0.9229007651408513,0.0010000000474974513,1.034267070889473,0.6803140242894492,0.9960899949073792
629,60,0.1981724828481674,0.927353690067927,0.0010000000474974513,1.035109251737595,0.6813405950864158,1.0
630,60,0.19113003859917324,0.9290076315402984,0.0010000000474974513,1.035126776496569,0.6812802096207936,1.0
631,60,0.2010866935054461,0.9255089044570923,0.0010000000474974513,1.0361232091983152,0.6809782773256302,1.0
632,60,0.19689280316233634,0.9258905867735545,0.0010000000474974513,1.0355265349149703,0.6819444606701536,1.0
633,60,0.1814756218343973,0.9314885487159094,0.0010000000474974513,1.0358634968598688,0.6818236877520879,1.0
634,60,0.18914534548918407,0.9319974511861802,0.0010000000474974513,1.0368947565555569,0.6797705481449763,1.0
635,60,0.21117234577735264,0.9200381666421891,0.0010000000474974513,1.0351620813210802,0.6814613680044809,1.0
636,60,0.19622219788531461,0.9285623361666997,0.0010000000474974513,1.037031201521555,0.6804951846599576,1.0
637,60,0.1919474425415198,0.9312340954939524,0.0010000000474974513,1.0363321910301844,0.6818236867586772,1.0
638,60,0.18390313064058622,0.9314249326785405,0.0010000000474974513,1.036059819658597,0.681219823161761,1.0
639,60,0.19677440250913306,0.9274809191624324,0.0010000000474974513,1.036329057812691,0.6816425283749896,1.0
640,60,0.20826197862625123,0.9217557271321615,0.0010000000474974513,1.0367625276247663,0.6810990492502849,1.0
641,60,0.20041677231589952,0.9263994892438253,0.0010000000474974513,1.0372451742490134,0.6821256200472514,1.0
642,60,0.1863838694989681,0.9318702270587286,0.0010000000474974513,1.0349458366632456,0.6815217554569244,1.0
643,60,0.18695101117094357,0.9318066159884135,0.0010000000474974513,1.0361597438653316,0.6811594357093175,1.0
644,60,0.18628205880522727,0.931742998957634,0.0010000000474974513,1.0355584184328719,0.6819444596767426,1.0
645,60,0.2045592688024044,0.9232188234726588,0.0010000000474974513,1.0363310595353452,0.6815217554569243,1.0
646,60,0.18435884366432825,0.9325699716806412,0.0010000000474974513,1.0374879072109862,0.6812802086273828,1.0
647,60,0.18666468101243178,0.9320610662301382,0.0010000000474974513,1.0392305413881937,0.6801328659057616,1.0
648,60,0.18892764275272686,0.9312977105379104,0.0010000000474974513,1.038250391681989,0.6807971179485321,1.0
649,60,0.18760106091698012,0.9293256978193919,0.0010000000474974513,1.0401821623245875,0.6818236877520879,1.0

